A provably entropy stable subcell shock capturing approach for high order split form DG for the compressible Euler Equations

The main result in this paper is a provably entropy stable shock capturing approach for the high order entropy stable DGSEM based on a hybrid blending with a subcell low order variant. Since it is possible to rewrite a high order SBP operator into an equivalent conservative finite volume form, we were able to design a low order scheme directly with the LGL nodes that is compatible to the discrete entropy analysis used for the proof of the entropy stable DGSEM. Furthermore, we present a hybrid low order/high order discretisation where it is possible to seamlessly blend between the two approaches, while still being provably entropy stable. We are able to extend the approach to three spatial dimensions on unstructured curvilinear hexahedral meshes. We validate our theoretical findings and demonstrate convergence order for smooth problems, conservation of the primary quantities and discrete entropy stability for an arbitrary blending on curvilinear grids. In practical simulations, we connect the blending factor to a local troubled element indicator that provides the control of the amount of low order dissipation injected into the high order scheme. We modified an existing shock indicator, which is based on the modal polynomial representation, to our provably stable hybrid scheme. The aim is to reduce the impact of the parameters as good as possible. We describe our indicator in detail and demonstrate its robustness in combination with the hybrid scheme, as it is possible to compute all the different test cases without changing the indicator. The test cases include e.g. the double Mach reflection setup, forward and backward facing steps with shock Mach numbers up to 100. The proposed approach is relatively straight forward to implement in an existing entropy stable DGSEM code as only modifications local to an element are necessary.

==> Testcases/VortexTransport/convergence_vortex_transport_Latex.dat <==

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 1.51 \cdot 10^{-3}$ & $$ & $ 8.35 \cdot 10^{-5}$ & $$ & $ 1.80 \cdot 10^{-4}$ & $$ \\
        $16$ & $ 2.05 \cdot 10^{-4}$ & $ 2.89$ & $ 5.07 \cdot 10^{-6}$ & $ 4.04$ & $ 1.80 \cdot 10^{-5}$ & $ 3.32$ \\
        $32$ & $ 8.86 \cdot 10^{-6}$ & $ 4.53$ & $ 1.31 \cdot 10^{-7}$ & $ 5.28$ & $ 5.35 \cdot 10^{-7}$ & $ 5.07$ \\
        $64$ & $ 3.16 \cdot 10^{-7}$ & $ 4.81$ & $ 3.90 \cdot 10^{-9}$ & $ 5.07$ & $ 2.05 \cdot 10^{-8}$ & $ 4.70$ \\
        $128$ & $ 1.16 \cdot 10^{-8}$ & $ 4.77$ & $ 1.33 \cdot 10^{-10}$ & $ 4.87$ & $ 7.08 \cdot 10^{-10}$ & $ 4.86$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = Density}
\end{table}

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 6.51 \cdot 10^{00}$ & $$ & $ 1.61 \cdot 10^{-1}$ & $$ & $ 4.60 \cdot 10^{-1}$ & $$ \\
        $16$ & $ 5.66 \cdot 10^{-1}$ & $ 3.52$ & $ 9.06 \cdot 10^{-3}$ & $ 4.15$ & $ 3.43 \cdot 10^{-2}$ & $ 3.75$ \\
        $32$ & $ 1.41 \cdot 10^{-2}$ & $ 5.33$ & $ 1.28 \cdot 10^{-4}$ & $ 6.15$ & $ 7.52 \cdot 10^{-4}$ & $ 5.51$ \\
        $64$ & $ 8.33 \cdot 10^{-4}$ & $ 4.08$ & $ 5.61 \cdot 10^{-6}$ & $ 4.51$ & $ 3.47 \cdot 10^{-5}$ & $ 4.44$ \\
        $128$ & $ 3.61 \cdot 10^{-5}$ & $ 4.53$ & $ 2.09 \cdot 10^{-7}$ & $ 4.74$ & $ 1.31 \cdot 10^{-6}$ & $ 4.73$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = MomentumDensityX}
\end{table}

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 5.38 \cdot 10^{00}$ & $$ & $ 2.01 \cdot 10^{-1}$ & $$ & $ 5.43 \cdot 10^{-1}$ & $$ \\
        $16$ & $ 3.97 \cdot 10^{-1}$ & $ 3.76$ & $ 7.53 \cdot 10^{-3}$ & $ 4.74$ & $ 2.80 \cdot 10^{-2}$ & $ 4.28$ \\
        $32$ & $ 1.43 \cdot 10^{-2}$ & $ 4.80$ & $ 1.22 \cdot 10^{-4}$ & $ 5.95$ & $ 7.29 \cdot 10^{-4}$ & $ 5.26$ \\
        $64$ & $ 7.81 \cdot 10^{-4}$ & $ 4.19$ & $ 5.48 \cdot 10^{-6}$ & $ 4.47$ & $ 3.41 \cdot 10^{-5}$ & $ 4.42$ \\
        $128$ & $ 3.96 \cdot 10^{-5}$ & $ 4.30$ & $ 2.05 \cdot 10^{-7}$ & $ 4.74$ & $ 1.28 \cdot 10^{-6}$ & $ 4.73$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = MomentumDensityY}
\end{table}

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 6.04 \cdot 10^{-12}$ & $$ & $ 5.92 \cdot 10^{-13}$ & $$ & $ 7.98 \cdot 10^{-13}$ & $$ \\
        $16$ & $ 8.57 \cdot 10^{-12}$ & $-0.50$ & $ 8.12 \cdot 10^{-13}$ & $-0.46$ & $ 1.14 \cdot 10^{-12}$ & $-0.52$ \\
        $32$ & $ 1.47 \cdot 10^{-11}$ & $-0.78$ & $ 1.21 \cdot 10^{-12}$ & $-0.58$ & $ 1.73 \cdot 10^{-12}$ & $-0.59$ \\
        $64$ & $ 1.96 \cdot 10^{-11}$ & $-0.41$ & $ 1.64 \cdot 10^{-12}$ & $-0.44$ & $ 2.32 \cdot 10^{-12}$ & $-0.42$ \\
        $128$ & $ 2.93 \cdot 10^{-11}$ & $-0.59$ & $ 2.28 \cdot 10^{-12}$ & $-0.47$ & $ 3.16 \cdot 10^{-12}$ & $-0.45$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = MomentumDensityZ}
\end{table}

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 8.12 \cdot 10^{02}$ & $$ & $ 3.89 \cdot 10^{01}$ & $$ & $ 9.63 \cdot 10^{01}$ & $$ \\
        $16$ & $ 1.34 \cdot 10^{02}$ & $ 2.60$ & $ 2.37 \cdot 10^{00}$ & $ 4.04$ & $ 8.83 \cdot 10^{00}$ & $ 3.45$ \\
        $32$ & $ 4.02 \cdot 10^{00}$ & $ 5.06$ & $ 4.66 \cdot 10^{-2}$ & $ 5.66$ & $ 2.16 \cdot 10^{-1}$ & $ 5.35$ \\
        $64$ & $ 1.85 \cdot 10^{-1}$ & $ 4.44$ & $ 1.50 \cdot 10^{-3}$ & $ 4.96$ & $ 8.42 \cdot 10^{-3}$ & $ 4.68$ \\
        $128$ & $ 7.30 \cdot 10^{-3}$ & $ 4.66$ & $ 5.00 \cdot 10^{-5}$ & $ 4.90$ & $ 2.74 \cdot 10^{-4}$ & $ 4.94$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = EnergyDensityStagnation}
\end{table}


==> paper-shock-capturing AcceptedManuscript/Testcases/VortexTransport/convergence_vortex_transport_Latex.dat <==

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 1.51 \cdot 10^{-3}$ & $$ & $ 8.35 \cdot 10^{-5}$ & $$ & $ 1.80 \cdot 10^{-4}$ & $$ \\
        $16$ & $ 2.05 \cdot 10^{-4}$ & $ 2.89$ & $ 5.07 \cdot 10^{-6}$ & $ 4.04$ & $ 1.80 \cdot 10^{-5}$ & $ 3.32$ \\
        $32$ & $ 8.86 \cdot 10^{-6}$ & $ 4.53$ & $ 1.31 \cdot 10^{-7}$ & $ 5.28$ & $ 5.35 \cdot 10^{-7}$ & $ 5.07$ \\
        $64$ & $ 3.16 \cdot 10^{-7}$ & $ 4.81$ & $ 3.90 \cdot 10^{-9}$ & $ 5.07$ & $ 2.05 \cdot 10^{-8}$ & $ 4.70$ \\
        $128$ & $ 1.16 \cdot 10^{-8}$ & $ 4.77$ & $ 1.33 \cdot 10^{-10}$ & $ 4.87$ & $ 7.08 \cdot 10^{-10}$ & $ 4.86$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = Density}
\end{table}

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 6.51 \cdot 10^{00}$ & $$ & $ 1.61 \cdot 10^{-1}$ & $$ & $ 4.60 \cdot 10^{-1}$ & $$ \\
        $16$ & $ 5.66 \cdot 10^{-1}$ & $ 3.52$ & $ 9.06 \cdot 10^{-3}$ & $ 4.15$ & $ 3.43 \cdot 10^{-2}$ & $ 3.75$ \\
        $32$ & $ 1.41 \cdot 10^{-2}$ & $ 5.33$ & $ 1.28 \cdot 10^{-4}$ & $ 6.15$ & $ 7.52 \cdot 10^{-4}$ & $ 5.51$ \\
        $64$ & $ 8.33 \cdot 10^{-4}$ & $ 4.08$ & $ 5.61 \cdot 10^{-6}$ & $ 4.51$ & $ 3.47 \cdot 10^{-5}$ & $ 4.44$ \\
        $128$ & $ 3.61 \cdot 10^{-5}$ & $ 4.53$ & $ 2.09 \cdot 10^{-7}$ & $ 4.74$ & $ 1.31 \cdot 10^{-6}$ & $ 4.73$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = MomentumDensityX}
\end{table}

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 5.38 \cdot 10^{00}$ & $$ & $ 2.01 \cdot 10^{-1}$ & $$ & $ 5.43 \cdot 10^{-1}$ & $$ \\
        $16$ & $ 3.97 \cdot 10^{-1}$ & $ 3.76$ & $ 7.53 \cdot 10^{-3}$ & $ 4.74$ & $ 2.80 \cdot 10^{-2}$ & $ 4.28$ \\
        $32$ & $ 1.43 \cdot 10^{-2}$ & $ 4.80$ & $ 1.22 \cdot 10^{-4}$ & $ 5.95$ & $ 7.29 \cdot 10^{-4}$ & $ 5.26$ \\
        $64$ & $ 7.81 \cdot 10^{-4}$ & $ 4.19$ & $ 5.48 \cdot 10^{-6}$ & $ 4.47$ & $ 3.41 \cdot 10^{-5}$ & $ 4.42$ \\
        $128$ & $ 3.96 \cdot 10^{-5}$ & $ 4.30$ & $ 2.05 \cdot 10^{-7}$ & $ 4.74$ & $ 1.28 \cdot 10^{-6}$ & $ 4.73$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = MomentumDensityY}
\end{table}

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 6.04 \cdot 10^{-12}$ & $$ & $ 5.92 \cdot 10^{-13}$ & $$ & $ 7.98 \cdot 10^{-13}$ & $$ \\
        $16$ & $ 8.57 \cdot 10^{-12}$ & $-0.50$ & $ 8.12 \cdot 10^{-13}$ & $-0.46$ & $ 1.14 \cdot 10^{-12}$ & $-0.52$ \\
        $32$ & $ 1.47 \cdot 10^{-11}$ & $-0.78$ & $ 1.21 \cdot 10^{-12}$ & $-0.58$ & $ 1.73 \cdot 10^{-12}$ & $-0.59$ \\
        $64$ & $ 1.96 \cdot 10^{-11}$ & $-0.41$ & $ 1.64 \cdot 10^{-12}$ & $-0.44$ & $ 2.32 \cdot 10^{-12}$ & $-0.42$ \\
        $128$ & $ 2.93 \cdot 10^{-11}$ & $-0.59$ & $ 2.28 \cdot 10^{-12}$ & $-0.47$ & $ 3.16 \cdot 10^{-12}$ & $-0.45$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = MomentumDensityZ}
\end{table}

\begin{table}[H]
    \centering
    \begin{tabular}{clrlrlr} \toprule
        & \multicolumn{2}{c}{$\mathbb{L}^1$} & \multicolumn{2}{c}{$\mathbb{L}^2$} & \multicolumn{2}{c}{$\mathbb{L}^{\infty}$} \\
        \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7}
        \# Elements & Error & EOC & Error & EOC & Error & EOC \\ \midrule
        $8$ & $ 8.12 \cdot 10^{02}$ & $$ & $ 3.89 \cdot 10^{01}$ & $$ & $ 9.63 \cdot 10^{01}$ & $$ \\
        $16$ & $ 1.34 \cdot 10^{02}$ & $ 2.60$ & $ 2.37 \cdot 10^{00}$ & $ 4.04$ & $ 8.83 \cdot 10^{00}$ & $ 3.45$ \\
        $32$ & $ 4.02 \cdot 10^{00}$ & $ 5.06$ & $ 4.66 \cdot 10^{-2}$ & $ 5.66$ & $ 2.16 \cdot 10^{-1}$ & $ 5.35$ \\
        $64$ & $ 1.85 \cdot 10^{-1}$ & $ 4.44$ & $ 1.50 \cdot 10^{-3}$ & $ 4.96$ & $ 8.42 \cdot 10^{-3}$ & $ 4.68$ \\
        $128$ & $ 7.30 \cdot 10^{-3}$ & $ 4.66$ & $ 5.00 \cdot 10^{-5}$ & $ 4.90$ & $ 2.74 \cdot 10^{-4}$ & $ 4.94$ \\

        \bottomrule
    \end{tabular}
    \caption[shortCaption]{variable = EnergyDensityStagnation}
\end{table}

